Direct numerical simulation of an evaporating turbulent diluted jet-spray at moderate Reynolds number

The evaporation of dispersed, liquid droplets in jet-sprays occurs in several industrial applications and in natural phenomena. Despite the relevance of the problem, a satisfactory comprehension of the mechanisms involved has not still be achieved because of the wide range of turbulent scales and the huge number of droplets involved. In this context, we address a DNS of a turbulent jet spray at relatively high Reynolds number, i.e. Re=10,000. We focus on the effect of the jet Re on the evaporation process and the preferential segregation of droplets, comparing the outcomes also with a DNS at lower Reynolds number, Re = 6,000, in corresponding conditions. The problem is addressed in the hybrid Eulerian-Lagrangian framework employing the point-droplet approximation. Detailed statistical analysis on both the gas and dispersed phases are presented. We found that the droplet vaporization length grows as the bulk Re is increased from Re = 6,000 to Re = 10,000 keeping other conditions fixed. We attribute this result to the complex interaction between the inertia of the droplets and the turbulent gaseous phase dynamics. In particular, at higher Re, the slower droplet mass transfer is not able to comply with the faster turbulent fluctuations of the mixing layer that tend to fasten the process. We also found an intense droplet clustering which is originated by entrainment of dry air in the mixing layer and intensified by the small-scale clustering mechanism in the far-field region. We will show how clustering creates a strongly heterogeneous droplet Lagrangian evolution. All these aspects contribute to the Re dependence of the overall droplet evaporation rate. Finally, we discuss the accuracy of the d-square law, often used in spray modeling, for present cases. We found that using this law based on environmental conditions the droplet evaporation rate is overestimated.

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


